Draw and Tell: Teaching Text-to-Image Diffusion Models to Describe What They Draw

Text-to-image (T2I) diffusion models read text and generate images, but they never write. We present Draw-and-Tell, which makes a pre-trained T2I model also write what it draws. Alongside the image, the model co-generates a description of it as a stream of text-encoder states, denoised by the same rectified flow, and a one-layer language-model read-out turns the stream into words. The backbone is adapted with LoRA, and text-only MLPs give the description capacity of its own. The description works like a representation-alignment target that the backbone must write rather than only match: during training it shapes the weights the image is drawn with, and the image itself never reads it. With minimal resources, 13M text tokens and about 17 GH200 GPU-hours, the model can be made to write: on SD3.5 Medium and FLUX.2 [klein], its descriptions of held-out prompts are read back at a perplexity of 46 and 26. And it draws better: GenEval rises from 68.4 to 74.3 on SD3.5 and from 76.3 to 79.0 on FLUX.2 [klein], above a matched image-only fine-tuning control (73.4 and 77.2), and the gain comes from writing, not from aligning to or training on the descriptions. Blind MLLM judges prefer its images to the control's for fine detail (56% and 60% of decided pairs), and a user study confirms this. The judges also find that, on short, ambiguous prompts, it commits to a meaningful reading of the prompt. With the description switched off, the network keeps the original architecture and inference cost, with fine-tuned weights.

==> fig/src/data/flux2_train_losses.json <==
{
 "ema": 0.95,
 "ema_img": 0.99,
 "img_sft": {
  "100": 0.627,
  "800": 0.6172,
  "1000": 0.6125,
  "1400": 0.621,
  "1800": 0.6157
 },
 "img_dt": {
  "1000": 0.6129,
  "1400": 0.6217,
  "1800": 0.6168
 },
 "desc": {
  "801": 2.1242,
  "900": 1.9778,
  "1000": 1.8305,
  "1400": 1.6596,
  "1800": 1.6316
 },
 "ce": {
  "801": 16.707,
  "900": 5.2429,
  "1000": 4.3954,
  "1400": 3.4802,
  "1800": 3.1057
 },
 "acc_last100": 0.38547000000000003
}

==> fig/src/data/img14_ckpt_curve.json <==
{
 "sft800_geneval": 72.764,
 "geneval": {
  "900": 74.074,
  "1000": 74.392,
  "1300": 72.736,
  "1400": 73.61,
  "1500": 73.955,
  "1800": 74.297
 },
 "rows": [
  {
   "step": 900,
   "geneval": 74.074,
   "ppl_indomain": 114.3829836109013,
   "ppl_finet2i": 871.2121361120754
  },
  {
   "step": 1000,
   "geneval": 74.392,
   "ppl_indomain": 67.73665596586937,
   "ppl_finet2i": 612.5069833504463
  },
  {
   "step": 1300,
   "geneval": 72.736,
   "ppl_indomain": 48.345144186185166,
   "ppl_finet2i": 470.47886023176466
  },
  {
   "step": 1400,
   "geneval": 73.61,
   "ppl_indomain": 47.94877527515726,
   "ppl_finet2i": 450.0772721297975
  },
  {
   "step": 1500,
   "geneval": 73.955,
   "ppl_indomain": 45.465292831523,
   "ppl_finet2i": 426.8742277002296
  },
  {
   "step": 1800,
   "geneval": 74.297,
   "ppl_indomain": 46.48473507312444,
   "ppl_finet2i": 441.834666662436
  }
 ]
}

==> fig/src/data/text_weight_tradeoff.json <==
{
 "sft/structure": [
  54.0,
  46.5,
  44.5
 ],
 "sft/refinement": [
  53.5,
  58.5,
  59.5
 ],
 "base/structure": [
  74.0,
  76.0,
  67.5
 ],
 "base/refinement": [
  69.5,
  62.5,
  64.0
 ]
}

==> fig/src/data/train_losses.json <==
{
 "ema": 0.95,
 "image_flow_loss_ema099": {
  "801": 0.5018,
  "850": 0.5088,
  "900": 0.5025,
  "1000": 0.5008,
  "1100": 0.5108,
  "1300": 0.5138,
  "1500": 0.5131,
  "1800": 0.4948
 },
 "description_flow_loss": {
  "801": 1.402,
  "850": 1.3888,
  "900": 1.3755,
  "1000": 1.3624,
  "1100": 1.3446,
  "1300": 1.3294,
  "1500": 1.3136,
  "1800": 1.3111
 },
 "readout_ce": {
  "801": 16.33,
  "850": 7.1585,
  "900": 5.2082,
  "1000": 4.35,
  "1100": 4.1083,
  "1300": 3.7783,
  "1500": 3.5015,
  "1800": 3.2626
 }
}

==> fig/v3/img/qual_desc_v3/picks.json <==
{
 "main": [
  105,
  205,
  129,
  214
 ],
 "supp_ho": [
  107,
  177,
  180,
  262,
  272,
  166,
  44,
  119
 ],
 "supp_ft": [
  70,
  79,
  78,
  81
 ],
 "wrong": {
  "indomain_105": [
   "silver-white metallic sheen",
   "bronze armor",
   "red-brown scales"
  ],
  "indomain_205": [
   "no facial features"
  ],
  "indomain_214": [
   "white flower hair",
   "black wavy patterned flowers"
  ],
  "indomain_107": [
   "holds an arrow"
  ],
  "indomain_177": [
   "freckles on the left hand",
   "headscarf",
   "white sleeveless"
  ],
  "indomain_180": [
   "white T-shirt underneath",
   "orange hoodie or hooded knitted cardigan"
  ],
  "indomain_262": [
   "white hoodie with red and black stripes",
   "snowflakes"
  ],
  "indomain_272": [
   "no facial features are visible",
   "ancient American figure"
  ],
  "indomain_166": [
   "Cartoon monkey",
   "pinkish skin tone"
  ],
  "indomain_44": [
   "olive green suit jacket",
   "top hat"
  ],
  "indomain_119": [
   "gray suit jacket",
   "holding the screen"
  ],
  "finet2i_70": [
   "a single of the frame"
  ],
  "finet2i_79": [
   "with an orange and white"
  ],
  "finet2i_78": [
   "four toes",
   "white duck body"
  ],
  "finet2i_81": [
   "four-petaled fish"
  ]
 }
}

==> fig/v3/img/qual_v3/picks_geneval.json <==
{
 "main": [
  "p157_s0",
  "p304_s1",
  "p361_s3",
  "p454_s2",
  "p550_s2",
  "p191_s1"
 ],
 "supp": {
  "p174_s3": "A car beside the mouse; the baselines draw only the desk.",
  "p254_s0": "Four seats; base two to three, SFT one long bench.",
  "p409_s0": "Keyboard above a snowboarder; the baselines put keyboards on the snow.",
  "p418_s0": "Knife standing right of the suitcase; the baselines lay it on top.",
  "p440_s2": "A vase beside the horse; the baselines merge horse and vase.",
  "p375_s0": "One suitcase right of the boat; base puts it in the boat, SFT draws two.",
  "p176_s3": "A person under the traffic light; the baselines show none.",
  "p194_s3": "Three basins; base one, SFT two.",
  "p209_s2": "Three separate kites; base fuses them, SFT draws four.",
  "p356_s1": "Laptop left of the cow; base puts it right, SFT adds a second cow.",
  "p373_s3": "Bat above the cake; base lays it across, SFT sticks it in.",
  "p406_s1": "Bench at the bear's left; base seats the bear on it.",
  "p420_s1": "Zebra right of the meter; the baselines merge them.",
  "p421_s2": "A zebra right of the chair; the baselines draw only a zebra-print chair.",
  "p446_s1": "A TV with the laptop at its right; the baselines miss the TV.",
  "p542_s1": "A white sign; the baselines draw a red stop sign.",
  "p157_s3": "A fork under the stop sign (another seed); the baselines have none.",
  "p304_s2": "A red giraffe (another seed); SFT orange, base natural."
 },
 "n_candidates": 66
}
